Dynamic morphing of non-Euclidean active shells enabled by flutter under a steady stimulus

Synthetic active surfaces are usually designed to attain a prescribed static configuration, with dynamic shape changes typically requiring modulation of the actuation. We show that thin active shells can instead sustain dynamic morphing under a steady stimulus by harnessing flutter instability. We focus on polyelectrolyte hydrogel shells immersed in a viscous fluid and subjected to a constant and uniform electric field, and specialize the non-Euclidean framework for thin structures to account for field-induced activity through a spontaneous curvature evolving in time with the system configuration. Examining elliptic plates and cylindrical shells as test cases, we integrate linear stability analyses with nonlinear simulations to first locate the onset of flutter and then unveil the resulting dynamics, characterized by thrust-generating shape changes. In all cases, the emergent behavior stems from the interplay between active reconfiguration and elasticity in the fluid environment. For plates, the problem is purely flexural in the linear regime, while the competition between bending and stretching becomes crucial in selecting the ensuing shapes and swimming trajectories at large deformations. Conversely, for cylindrical shells bending and stretching are coupled at all levels, with the latter becoming essential to sustain flutter. Experiments on millimeter-sized hydrogel plates provide tangible support for our theoretical findings through shape reconstructions performed by combining digital image correlation with optical stereo microscopy. Flutter thus offers a route to untethered soft robotic and microfluidic devices based on active shells and operating under a stimulus carrying neither an intrinsic frequency nor a characteristic length scale.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



